FaithformBench: Benchmarking Faithfulness of Mathematical Chain-of-Thought Autoformalisation

Autoformalisation (AF) systems map natural language reasoning steps into formal statements in a proof assistant such as Lean. We consider how to assess the faithfulness of these systems. Existing approaches require expensive human-annotated ground truth, or rely on LLM judges or embedding models, which come with limited guarantees of accuracy. In addition, these methods typically only consider inputs that are known to be correct, and therefore do not assess whether the AF translates incorrect inputs faithfully. To address these limitations, we propose a new benchmark for AF faithfulness that is cheap to apply, sound under weak assumptions, and assesses both positive and negative examples. Our method is based on automatically generating perturbed reasoning steps that are designed to be invalid, and then measuring validity preservation on unperturbed steps and invalidity preservation on perturbed steps. We apply our method to eight AF systems across four mathematical datasets, and observe pervasive sycophancy: many AFs "silently correct" invalid inputs into provable statements. The most validity-preserving fine-tuned AFs are also the most sycophantic, suggesting a tension between validity and invalidity preservation in current AF systems.

==> assets/FaithformBench/claude_perturbed.dat <==
x y val percentage
0 0 178 6
1 0 2098 73
2 0 325 11
3 0 287 10
0 1 178 4
1 1 3518 77
2 1 442 10
3 1 435 10
0 2 208 5
1 2 3160 78
2 2 311 8
3 2 362 9
0 3 22 2
1 3 1097 86
2 3 6 0
3 3 157 12


==> assets/FaithformBench/claude_unperturbed.dat <==
x y val percentage
0 0 193 7
1 0 170 6
2 0 261 9
3 0 2264 78
0 1 195 4
1 1 384 8
2 1 346 8
3 1 3648 80
0 2 238 6
1 2 173 4
2 2 293 7
3 2 3337 83
0 3 30 2
1 3 26 2
2 3 8 1
3 3 1218 95


==> assets/FaithformBench/gemini_perturbed.dat <==
x y val percentage
0 0 213 7
1 0 2177 75
2 0 314 11
3 0 184 6
0 1 197 4
1 1 3640 80
2 1 503 11
3 1 233 5
0 2 228 6
1 2 3256 81
2 2 355 9
3 2 202 5
0 3 0 0
1 3 1236 96
2 3 7 1
3 3 39 3


==> assets/FaithformBench/gemini_unperturbed.dat <==
x y val percentage
0 0 213 7
1 0 443 15
2 0 283 10
3 0 1949 67
0 1 195 4
1 1 819 18
2 1 408 9
3 1 3151 69
0 2 241 6
1 2 477 12
2 2 290 7
3 2 3033 75
0 3 1 0
1 3 170 13
2 3 9 1
3 3 1102 86


==> assets/FaithformBench/goedel_bk_perturbed.dat <==
x y val percentage
0 0 239 8
1 0 1396 48
2 0 679 24
3 0 574 20
0 1 295 6
1 1 2239 49
2 1 1030 23
3 1 1009 22
0 2 187 5
1 2 2184 54
2 2 659 16
3 2 1011 25
0 3 22 2
1 3 948 74
2 3 15 1
3 3 297 23


==> assets/FaithformBench/goedel_contingency.dat <==
x y val percentage
0 3 71.2 71.2
1 3 21.4 21.4
2 3 0.9 0.9
3 3 0.5 0.5
4 3 6.1 6.1
0 2 46.9 46.9
1 2 20.8 20.8
2 2 1.7 1.7
3 2 0.9 0.9
4 2 29.7 29.7
0 1 37.3 37.3
1 1 18.0 18.0
2 1 3.3 3.3
3 1 0.7 0.7
4 1 40.7 40.7
0 0 36.8 36.8
1 0 15.8 15.8
2 0 3.0 3.0
3 0 0.6 0.6
4 0 43.7 43.7


==> assets/FaithformBench/goedel_perturbed.dat <==
x y val percentage
0 0 236 8
1 0 1147 40
2 0 676 23
3 0 829 29
0 1 281 6
1 1 1762 39
2 1 1027 22
3 1 1503 33
0 2 176 4
1 2 1761 44
2 2 658 16
3 2 1446 36
0 3 17 1
1 3 917 72
2 3 25 2
3 3 323 25


==> assets/FaithformBench/goedel_unperturbed.dat <==
x y val percentage
0 0 276 10
1 0 139 5
2 0 612 21
3 0 1861 64
0 1 342 7
1 1 221 5
2 1 885 19
3 1 3125 68
0 2 212 5
1 2 128 3
2 2 558 14
3 2 3143 78
0 3 18 1
1 3 17 1
2 3 34 3
3 3 1213 95


==> assets/FaithformBench/gpt_perturbed.dat <==
x y val percentage
0 0 365 13
1 0 1788 62
2 0 381 13
3 0 354 12
0 1 501 11
1 1 3000 66
2 1 593 13
3 1 479 10
0 2 418 10
1 2 2728 68
2 2 416 10
3 2 479 12
0 3 19 1
1 3 1039 81
2 3 37 3
3 3 187 15


==> assets/FaithformBench/gpt_unperturbed.dat <==
x y val percentage
0 0 336 12
1 0 462 16
2 0 350 12
3 0 1740 60
0 1 481 11
1 1 895 20
2 1 621 14
3 1 2576 56
0 2 447 11
1 2 536 13
2 2 349 9
3 2 2709 67
0 3 20 2
1 3 122 10
2 3 27 2
3 3 1113 87


==> assets/FaithformBench/herald_bk_perturbed.dat <==
x y val percentage
0 0 1012 35
1 0 934 32
2 0 487 17
3 0 455 16
0 1 1605 35
1 1 1488 33
2 1 837 18
3 1 643 14
0 2 1259 31
1 2 1346 33
2 2 645 16
3 2 791 20
0 3 151 12
1 3 590 46
2 3 182 14
3 3 359 28


==> assets/FaithformBench/herald_contingency.dat <==
x y val percentage
0 0 15.408587257617729 15.408587257617729
1 0 10.145429362880886 10.145429362880886
2 0 9.072022160664819 9.072022160664819
3 0 1.5927977839335181 1.5927977839335181
4 0 63.78116343490304 63.78116343490304
0 1 14.913623441941832 14.913623441941832
1 1 8.790728187185655 8.790728187185655
2 1 9.206210365186967 9.206210365186967
3 1 1.5307238136890444 1.5307238136890444
4 1 65.5587141919965 65.5587141919965
0 2 19.203167532788914 19.203167532788914
1 2 13.610492452363276 13.610492452363276
2 2 7.027963375402129 7.027963375402129
3 2 1.55902004454343 1.55902004454343
4 2 58.599356594902254 58.599356594902254
0 3 28.39313572542902 28.39313572542902
1 3 21.606864274570984 21.606864274570984
2 3 12.558502340093602 12.558502340093602
3 3 2.3400936037441498 2.3400936037441498
4 3 35.101404056162245 35.101404056162245


==> assets/FaithformBench/herald_perturbed.dat <==
x y val percentage
0 0 950 33
1 0 980 34
2 0 470 16
3 0 488 17
0 1 1444 32
1 1 1548 34
2 1 864 19
3 1 717 16
0 2 1183 29
1 2 1336 33
2 2 666 16
3 2 856 21
0 3 148 12
1 3 626 49
2 3 172 13
3 3 336 26


==> assets/FaithformBench/herald_unperturbed.dat <==
x y val percentage
0 0 990 34
1 0 432 15
2 0 439 15
3 0 1027 36
0 1 1570 34
1 1 709 16
2 1 730 16
3 1 1564 34
0 2 1217 30
1 2 474 12
2 2 549 14
3 2 1801 45
0 3 177 14
1 3 218 17
2 3 144 11
3 3 743 58


==> assets/FaithformBench/kimina_bk_perturbed.dat <==
x y val percentage
0 0 868 30
1 0 823 28
2 0 739 26
3 0 458 16
0 1 1361 30
1 1 1211 26
2 1 1370 30
3 1 631 14
0 2 957 24
1 2 1309 32
2 2 1018 25
3 2 757 19
0 3 29 2
1 3 729 57
2 3 172 13
3 3 352 27


==> assets/FaithformBench/kimina_contingency.dat <==
x y val percentage
0 0 15.339335180055402 15.339335180055402
1 0 9.591412742382271 9.591412742382271
2 0 8.171745152354571 8.171745152354571
3 0 2.146814404432133 2.146814404432133
4 0 64.75069252077562 64.75069252077562
0 1 12.81434506888257 12.81434506888257
1 1 8.003498797288431 8.003498797288431
2 1 7.260004373496611 7.260004373496611
3 1 1.9462059916903565 1.9462059916903565
4 1 69.97594576864203 69.97594576864203
0 2 19.00519673348181 19.00519673348181
1 2 13.165058153922296 13.165058153922296
2 2 7.473397673843109 7.473397673843109
3 2 1.8064835436773077 1.8064835436773077
4 2 58.54986389507547 58.54986389507547
0 3 43.21372854914197 43.21372854914197
1 3 21.9188767550702 21.9188767550702
2 3 10.764430577223088 10.764430577223088
3 3 3.58814352574103 3.58814352574103
4 3 20.514820592823714 20.514820592823714


==> assets/FaithformBench/kimina_perturbed.dat <==
x y val percentage
0 0 930 32
1 0 844 29
2 0 647 22
3 0 467 16
0 1 1506 33
1 1 1179 26
2 1 1196 26
3 1 692 15
0 2 1022 25
1 2 1370 34
2 2 861 21
3 2 788 20
0 3 25 2
1 3 765 60
2 3 118 9
3 3 374 29


==> assets/FaithformBench/kimina_unperturbed.dat <==
x y val percentage
0 0 863 30
1 0 429 15
2 0 625 22
3 0 971 34
0 1 1383 30
1 1 636 14
2 1 1014 22
3 1 1540 34
0 2 972 24
1 2 518 13
2 2 712 18
3 2 1839 46
0 3 30 2
1 3 209 16
2 3 122 10
3 3 921 72


==> assets/FaithformBench/qwen_perturbed.dat <==
x y val percentage
0 0 745 26
1 0 1277 44
2 0 569 20
3 0 297 10
0 1 1094 24
1 1 1948 43
2 1 1108 24
3 1 423 9
0 2 821 20
1 2 2044 51
2 2 825 20
3 2 351 9
0 3 108 8
1 3 863 67
2 3 194 15
3 3 117 9


==> assets/FaithformBench/qwen_unperturbed.dat <==
x y val percentage
0 0 725 25
1 0 260 9
2 0 584 20
3 0 1319 46
0 1 1077 24
1 1 427 9
2 1 1047 23
3 1 2022 44
0 2 818 20
1 2 291 7
2 2 802 20
3 2 2130 53
0 3 158 12
1 3 54 4
2 3 155 12
3 3 915 71


==> assets/FaithformBench/stepfun_bk_perturbed.dat <==
x y val percentage
0 0 563 19
1 0 1072 37
2 0 795 28
3 0 458 16
0 1 965 21
1 1 1601 35
2 1 1284 28
3 1 723 16
0 2 865 21
1 2 1572 39
2 2 847 21
3 2 757 19
0 3 37 3
1 3 840 66
2 3 132 10
3 3 273 21


==> assets/FaithformBench/stepfun_contingency.dat <==
x y val percentage
0 0 23.5803324099723 23.5803324099723
1 0 11.59972299168975 11.59972299168975
2 0 7.686980609418283 7.686980609418283
3 0 1.2119113573407203 1.2119113573407203
4 0 55.92105263157895 55.92105263157895
0 1 22.10802536628034 22.10802536628034
1 1 11.72097091624754 11.72097091624754
2 1 6.035425322545375 6.035425322545375
3 1 1.3995189153728407 1.3995189153728407
4 1 58.7360594795539 58.7360594795539
0 2 28.854243999010148 28.854243999010148
1 2 14.006434050977482 14.006434050977482
2 2 4.479089334323187 4.479089334323187
3 2 1.4600346448898789 1.4600346448898789
4 2 51.20019797079931 51.20019797079931
0 3 53.82215288611545 53.82215288611545
1 3 17.472698907956318 17.472698907956318
2 3 7.800312012480499 7.800312012480499
3 3 2.574102964118565 2.574102964118565
4 3 18.330733229329173 18.330733229329173


==> assets/FaithformBench/stepfun_perturbed.dat <==
x y val percentage
0 0 555 19
1 0 955 33
2 0 815 28
3 0 563 19
0 1 968 21
1 1 1392 30
2 1 1338 29
3 1 875 19
0 2 851 21
1 2 1457 36
2 2 774 19
3 2 959 24
0 3 40 3
1 3 764 60
2 3 180 14
3 3 298 23


==> assets/FaithformBench/stepfun_unperturbed.dat <==
x y val percentage
0 0 551 19
1 0 354 12
2 0 620 21
3 0 1363 47
0 1 902 20
1 1 480 10
2 1 960 21
3 1 2231 49
0 2 793 20
1 2 338 8
2 2 671 17
3 2 2239 55
0 3 35 3
1 3 149 12
2 3 102 8
3 3 996 78

